LatticeGen: A Cooperative Framework which Hides Generated Text in a Lattice for Privacy-Aware Generation on Cloud

In the current user-server interaction paradigm of prompted generation with large language models (LLM) on cloud, the server fully controls the generation process, which leaves zero options for users who want to keep the generated text to themselves. We propose LatticeGen, a cooperative framework in which the server still handles most of the computation while the user controls the sampling operation. The key idea is that the true generated sequence is mixed with noise tokens by the user and hidden in a noised lattice. Considering potential attacks from a hypothetically malicious server and how the user can defend against it, we propose the repeated beam-search attack and the mixing noise scheme. In our experiments we apply LatticeGen to protect both prompt and generation. It is shown that while the noised lattice degrades generation quality, LatticeGen successfully protects the true generation to a remarkable degree under strong attacks (more than 50% of the semantic remains hidden as measured by BERTScore).

==> iclr_response_1.txt <==
# Response to Review 1

Thanks for the review. We want to emphasize that many definitions and details which claimed to be missing by the reviewer are in fact included in our manuscript. And it seems that they are completely ignored by the reviewer. We detail them below. We sincerely hope that based on our response, the reviewer can read our paper again and give a proper review.

> ...doesn't provide a clean definition of "lattice"...

The lattice structure is quite simple. It is defined in Section 2 and illustrated in Figure 1. For a width-N lattice, each time-step contains N token options.

> The paper doesn't introduce "transformer".

We have cited the "Attention is all you need." paper in the first appearance of "transformer". The transformer model is ubiquitous in NLP and machine learning papers and usually does not need introduction. Moreover, readers do not need to understand transformer for LatticeGen, the only key background needed is autoregressive LM generation and is detailed (in bold) in Section 2.

> In "As the name suggests, we conduct a simple linearization operation before feeding it to the LM" it is unclear to what "it" refers, and it is unclear on what object the "linearization" operation is performed.

This sentence continues from the previous paragraph and "it" refers to the lattice (we will change it in the revision to be precise). Since this paragraph is named "Linearized Lattice", it should be clear that the linearization operation is performed on the lattice (also see Equation 1).

> there is no pseudo-code or other algorithm formalization which may help the reader to get a more precise view of what is intended.

In Page 3 and appendix, we provide Figure 1 and Algorithm 1 (pseudo-code, page 15) to help understand our proposed protocol. We will move the pseudo-code to main text in our revision. 

> The text makes no precise formal claims, but mainly describes an approach. The paper presents a number of experiments, essentially investigating how robust the proposed approach is to a set of attacks the authors have selected (without much motivation on why defending against these attacks is sufficient).

While we agree that the attacks we consider are not exhaustive, we want to emphasize that we are the first to introduce a client-server interaction for privacy-aware generation. Therefore, our proposed intuitive attack strategy (beam-search attack) serves as a poineering evaluation method in the absence of established benchmarks. In our experiments, it is already shown to be very effective against the synonym and parallel defense schemes. In Section 6 on Limitations, we explicitly recognize the existence of potential additional attacks, which we leave for future research to explore. If the reviewer has any particular attack approach in mind, we would be happy to try.

> There are quite a few language issues, e.g., missing articles before "cloud" (the cloud, a cloud, ...)

We will add the missing articles, thanks! 







==> iclr_response_2.txt <==
Thanks for the review! Here are our response to your concerns.

>The intersection of the degradation in quality and the fact that by their own measure the model leaks about 40% of the semantic content anyway makes this not a clearly useful idea. 

As stated in the beginning of Section 4, under repeated beam-search attack and the lattice structure, 1/N is a lower bound for max-true-ratio. As shown in Table 1, our proposed mixing scheme has effectively come close to this bound. Users can use a larger N for more protection. Also please note that our work represents a pioneering effort in privacy-aware generation. The transition from 100% (zero protection) to around 40% leakage marks a significant step.

> Could the idea of what is going on with this lattice be made clearer here?

We would appreciate if the reviewer can ask a more specific question. Our generation protocol is given in Section 3.1 (Algorithm 1), and illustrated in Figure 1. The key idea is that on each time-step, in addition to the true token, the user also generates N-1 noise tokens. The server does not know which one is the true one, and gives next-token prediction for all tokens.

> Can you motivate the importance of hiding generated text?

In the beginning of Section 2, we discuss our motivations for privacy-aware generation, which we repeat here: A key reason is that in many scenarios, the generation from the LLM can affect the user’s private real-life decisions: e.g., a customer is likely to go to the restaurant suggested by the LLM; an engineer could adopt the code proposed by the LLM; a writer could take inspiration from outputs provided by the LLM. In all those cases, the user would prefer that the generated text to be kept private. Also see Appendix F for recent privacy-related incidents with ChatGPT or Bard. The obfuscation provided by LatticeGen makes it harder for a hypothetically malicious server to infer the user’s actions after interacting with the LLM.

==> iclr_response_3.txt <==
# Response to Review 3

Thanks for the review! Here are our response to your concerns. 

> From a motivational perspective, the necessity of a collaborative and interactive process between the client-side and the server for text generation is questionable. Often, users utilizing large language models are primarily interested in obtaining results, rather than performing operations on the data. Moreover, they may not necessarily possess the computational power required for such operations.

We motivate privacy-aware generation in the beginning of Section 2, which we repeat here: A key reason is that in many scenarios, the generation from the LLM can affect the user’s private real-life decisions: e.g., a customer is likely to go to the restaurant suggested by the LLM; an engineer could adopt the code proposed by the LLM; a writer could take inspiration from outputs provided by the LLM. In all those cases, the user would prefer that the generated text to be kept private. Also see Appendix F for recent privacy-related incidents with ChatGPT or Bard. The obfuscation provided by LatticeGen makes it harder for a hypothetically malicious server to infer the user’s actions after interacting with the LLM.

Next, the computational demands on the client side are really minimal, focusing primarily on sampling operations and token permutations, which should be easy for any laptop. The protocol on the client (user) side can be implemented as a simple python script, and does not require human labor.

> Does a max-true-ratio of 50% ensure that the semantics of the original text are protected from being disclosed?

The max-true-ratio only considers exact match. Therefore, we also utilize BERTScore [1] to measure the leaked semantic under attack. It is introduced in the beginning of Section 4. As shown in Table 1, the leaked semantic are around 40% when N=2 and around 30% when N=3, which is remarkable since the current user-server interaction paradigm gives zero protection (100% leakage).

[1] BERTSCORE: EVALUATING TEXT GENERATION WITH BERT

> Can the framework presented in this paper withstand other common attacks targeted at Large Language Models (LLMs), apart from the attack method proposed in the article?

While we agree that the attacks we consider are not exhaustive, we want to emphasize that we are the first to introduce a client-server interaction for privacy-aware generation. Therefore, our proposed attack strategy (repeated beam-search attack) serves as a poineering evaluation method in the absence of established benchmarks. In our experiments, it is already shown to be very effective against the synonym and parallel defense schemes. In Section 6 on Limitations, we explicitly recognize the existence of potential additional attacks, which we leave for future research to explore. If the reviewer has any particular attack in mind, we would be happy to try.

We would be happy to address any addition question or concern, thanks!



==> tianle_rebuttal.txt <==

# Response to Review 1

> The paper (and the preliminaries section) don't introduce all terminology and concepts. While a reader may potentially read all cited work and try to understand in this way the text, the text is insufficiently self-contained to be easily digestible by a non-expert. For example,
1. The preliminaries section says that a lattice structure is used and cites two papers (which explain different things) but doesn't provide a clean definition of "lattice". As probably "lattice" in not meant in the purely mathematical sense (a partial order with least upper bound and greatest lower bound operators), more details are needed.
2. The paper doesn't introduce "transformer".
In "As the name suggests, we conduct a simple linearization operation before feeding it to the LM" it is unclear to what "it" refers, and it is unclear on what object the "linearization" operation is performed.
3. In Sec 3.1, there is a "lattice-finetuned LLM", but the text doesn't explain what this means.

Re:

We thank you for raising questions on terminology and will proofread to ensure clear messaging. In brief summary: 

1. (I don't know...) In our paper, we utilize the term as a conceptual framework rather than strictly adhering to its mathematical definition. To address this concern, we will explicitly define "lattice" in the final version, emphasizing its conceptual adaptation for our privacy-preserving text generation model.

2. (strange question...) We think "transformer" is a quite fundamental term in ML and "it" means the lattice {W_T}^N, we will clarify these two things in our final version.

3. (also strange...) In Sec 2, we define "lattice-finetuned LLM" and detail the training in the appendix.

> Also at other points, the presentation is hard to follow. For example, at the bottom of page 3 the text starts to describe an algorithm informally, but there is no pseudo-code or other algorithm formalization which may help the reader to get a more precise view of what is intended.

Re:
(I don't know what he is talking about..., I think we have pseudocode and diagram...)
In Page 3 and appendix, we provide Figure 1 and Algorithm 1 to help understand the framework of our work.

> The text makes no precise formal claims, but mainly describes an approach. The paper presents a number of experiments, essentially investigating how robust the proposed approach is to a set of attacks the authors have selected (without much motivation on why defending against these attacks is sufficient).

Re:
(Not sure how to respond to this.)
In Section 6 on Limitations, we explicitly recognize the existence of potential additional attacks, which we leave for future researchers to explore.
Given the novelty of our work in introducing a client-server interaction for privacy protection, we highlight the limited precedent for attacking under this scenario. Consequently, the proposed intuitive attack strategy serves as a preliminary evaluation method in the absence of established benchmarks.

> There are quite a few language issues, e.g., missing articles before "cloud" (the cloud, a cloud, ...)

Re:
We will address the language issues in the final version, including missing articles, to improve the overall readability of the paper.



# Response to Review 2

>The intersection of the degradation in quality and the fact that by their own measure the model leaks about 40% of the semantic content anyway makes this not a clearly useful idea. 

Re:
(I have no idea how to answer this, I don't know if 40% is high or low in practice...)
It's crucial to note that our work represents a pioneering effort in this field. The transition from 100% to 40% leakage marks a significant step forward in mitigating information disclosure. Specifically, we would like to highlight that our method allows for tuning the level of leakage by adjusting the size of the N-lattice. With a larger N-lattice, the leakage can be further decreased [maybe add some results?], representing a practical strategy for users to customize the balance between privacy preservation and text quality.

> Whilst I don't know if it would be feasible in the space available tht fact that I can read the paper and not have much idea what a lattice is afterwards does seem unsatisfying as it seems to be the main technique being brought to bear.
> Could the idea of what is going on with this lattice be made clearer here?

Re:
(not sure) In our paper, we mainly want to design a method that for every position of the sentence, there would be multiple token choices. This design results in an exponential array of potential sentences when decoding the lattice, effectively concealing the actual tokens among them. In practice, we flatten multiple tokens in a linear way, meaning that for an N-lattice, every N consecutive tokens collectively represent a single position. Our customized LLM shows its power to work in this situation while the leakage of information is controlled in a reasonable range.

> Can you motivate the importance of hiding generated output?

Re:
In Sec 2.1, we discuss our motivation to protect the generation of LLM. We brief the motivation here: The responses generated by LLM are related to the user's input, which makes the output highly personal, and there may be direct or indirect leakage of private information that needs to be protected. The responses generated at the same time may be highly relevant to the user's future decisions and may have a negative impact if leaked.



# Response to Review 3

> From a motivational perspective, the necessity of a collaborative and interactive process between the client-side and the server for text generation is questionable. Often, users utilizing large language models are primarily interested in obtaining results, rather than performing operations on the data. Moreover, they may not necessarily possess the computational power required for such operations.
> Under the attack scenario presented in this paper, could you elucidate why the collaborative and interactive text generation process is a necessary operation to protect privacy?

Re:
(I don't know...)
First, It's essential to clarify that our method does not require any human cooperation on the client side, and the computational demands are minimal, focusing primarily on token permutation. This streamlined approach ensures user autonomy without imposing substantial computational burdens.

Although users are primarily interested in obtaining results, the risk of privacy leakage during their engagement with these models necessitates the incorporation of our privacy-preserving mechanism.
For detailed motivation to protect the generated output, Please refer to the response to the last question of Review 2.

In our methodology, we prioritize the development of a privacy-preserving mechanism as a proactive measure to safeguard user information. Our approach is not reactive, where we identify an attack and then propose a defense. Instead, we first establish a method aimed at protecting user information. Subsequently, we introduce a potential attack to our method, in this case, the beam-search attack, to evaluate the resilience of our proposed privacy-preserving mechanism. This approach allows us to assess the effectiveness of our method under simulated adversarial conditions.

> Does a max-true-ratio of 50% ensure that the semantics of the original text are protected from being disclosed?

(I don't know...)

> Can the framework presented in this paper withstand other common attacks targeted at Large Language Models (LLMs), apart from the attack method proposed in the article?

(Maybe need to add more results if there are other reasonable attacks?)

Our primary focus is on fortifying the privacy of users' information rather than avoiding attacks against LLMs. The attacks that should be considered are those that can decode the actual sentences in our lattice, so we did not provide more experiments on normal LLM attacks.

Please refer to the response to the last question of Review 1.
